Second-Order Neural ODE Optimizer

We propose a novel second-order optimization framework for training the emerging deep continuous-time models, specifically the Neural Ordinary Differential Equations (Neural ODEs). Since their training already involves expensive gradient computation by solving a backward ODE, deriving efficient second-order methods becomes highly nontrivial. Nevertheless, inspired by the recent Optimal Control (OC) interpretation of training deep networks, we show that a specific continuous-time OC methodology, called Differential Programming, can be adopted to derive backward ODEs for higher-order derivatives at the same O(1) memory cost. We further explore a low-rank representation of the second-order derivatives and show that it leads to efficient preconditioned updates with the aid of Kronecker-based factorization. The resulting method -- named SNOpt -- converges much faster than first-order baselines in wall-clock time, and the improvement remains consistent across various applications, e.g. image classification, generative flow, and time-series prediction. Our framework also enables direct architecture optimization, such as the integration time of Neural ODEs, with second-order feedback policies, strengthening the OC perspective as a principled tool of analyzing optimization in deep learning. Our code is available at https://github.com/ghliu/snopt.

==> paper-draft.txt <==

introduction
- neural ode blablabla
- improvement of node (regularzation seminorm etc)
- second-order optimization
  - the issue of why no one is using second-order method
    - only double adjoint has been briefly mentioned in prior works, but it is never being considered seriously
    - first order adjoint is already pretty slow (and sometimes unstable), let alone the double adjoint
- in this paper,
  - can be solved with recent ocp inspired second order method (provide a good framework)
  - integrate with existing stable factorization of curvature, e.g. kronecker ...
- summary of contribution

preliminaries
- notation
  - delta and differential
- neural ode, adjoint method
- discrete-time ocp training method

main
- higher-order ode using continuous-time differential programming
  - matrix ode
    - initial-condition OCP, differential ode (expanded around some nominal ...)
    - generalize standard adjoint method and higher-order tensor ode
    - also constant memory. everything is done in one single backward pass

  - alternative vector form
    - much cleaner form
    - preferable representation since node often has low rank
    - for node, L can be added back as a Tixxxx regularzation, i.e. \tilde{Quu} = Quu + \mu I

- practical implementation
  - kfac (need a figure with all notation : z, h, f, sigma, a)
    - backward integration is done by uniformly sampling the time
    - despite our derivation is based on dense layer, it can be extended to convolutional layers following [x]
  - gn approximation
    - finally, we need to decide a_i --> inspired by kfac, and gn --> we use rank 1 approximation.
    - for Euler discretization + fixed grid ode --> recover prior works

experiment
- supervised learning
- normalizing flow
- latent ode

discussion
- optimizing time horizon
- variance, natural neural network
  - why ode-ekfac has much stable gradient pass


conclusion
- extend to SDE
-

appendix
-

===

experiment

- tune latent toy w/o momentum and grad clip --> try another uea dataset if needed
- uea adam with lr decay
- numerical stability of adjoint method (adam vs ode-ekfac) over tol/lr/?
  (how to quantify 'numerical stability', like # of unstable jumps?, drop of accu that is more than 4%)
- supervised learning : sgd-m
- more seeds on everything
- compared node + 2nd-order method vs resnet + 1st order

===

TODO

- convergence

